Electron Heating in 2D Particle-in-Cell Simulations of Quasi-Perpendicular Low-Beta Shocks

We measure the thermal electron energization in 1D and 2D particle-in-cell (PIC) simulations of quasi-perpendicular, low-beta ($\beta_p=0.25$) collisionless ion-electron shocks with mass ratio $m_i/m_e=200$, fast Mach number $\mathcal{M}_{ms}=1$-$4$, and upstream magnetic field angle $\theta_{Bn} = 55$-$85^\circ$ from shock normal $\hat{\boldsymbol{n}}$. It is known that shock electron heating is described by an ambipolar, $\boldsymbol{B}$-parallel electric potential jump, $\Delta\phi_\parallel$, that scales roughly linearly with the electron temperature jump. Our simulations have $\Delta\phi_\parallel/(0.5 m_i {u_\mathrm{sh}}^2) \sim 0.1$-$0.2$ in units of the pre-shock ions' bulk kinetic energy, in agreement with prior measurements and simulations. Different ways to measure $\phi_\parallel$, including the use of de Hoffmann-Teller frame fields, agree to tens-of-percent accuracy. Neglecting off-diagonal electron pressure tensor terms can lead to a systematic underestimate of $\phi_\parallel$ in our low-$\beta_p$ shocks. We further focus on two $\theta_{Bn}=65^\circ$ shocks: a $\mathcal{M}_s=4$ ($\mathcal{M}_A=1.8$) case with a long, $30 d_i$ precursor of whistler waves along $\hat{\boldsymbol{n}}$, and a $\mathcal{M}_s=7$ ($\mathcal{M}_A=3.2$) case with a shorter, $5d_i$ precursor of whistlers oblique to both $\hat{\boldsymbol{n}}$ and $\boldsymbol{B}$; $d_i$ is the ion skin depth. Within the precursors, $\phi_\parallel$ has a secular rise towards the shock along multiple whistler wavelengths and also has localized spikes within magnetic troughs. In a 1D simulation of the $\mathcal{M}_s=4$, $\theta_{Bn}=65^\circ$ case, $\phi_\parallel$ shows a weak dependence on the electron plasma-to-cyclotron frequency ratio $\omega_{pe}/\Omega_{ce}$, and $\phi_\parallel$ decreases by a factor of 2 as $m_i/m_e$ is raised to the true proton-electron value of 1836.

==> parameters.csv <==
mi_me,Ms,Ma,Mms,theta,dur,sigma,delgame,u0,ush,ush_r,u2z,urcln
200,3,1.37,1.25,85,40.0,1.76E+01,1.01E-02,9.56E-03,3.89E-02,2.93E-02,-5.89E-04,4.09E-02
200,3,1.37,1.25,75,40.0,1.71E+01,1.01E-02,9.72E-03,3.89E-02,2.91E-02,-1.81E-03,6.11E-02
200,3,1.37,1.25,65,40.0,1.60E+01,1.01E-02,1.00E-02,3.89E-02,2.88E-02,-3.17E-03,7.42E-02
200,3,1.37,1.25,55,40.0,1.45E+01,1.01E-02,1.05E-02,3.89E-02,2.83E-02,-4.76E-03,1.13E-01
200,4,1.83,1.66,85,40.0,2.98E+00,1.01E-02,2.33E-02,5.18E-02,2.86E-02,-1.10E-03,4.42E-02
200,4,1.83,1.66,75,40.0,2.93E+00,1.01E-02,2.34E-02,5.18E-02,2.84E-02,-3.33E-03,7.21E-02
200,4,1.83,1.66,65,40.0,2.83E+00,1.01E-02,2.38E-02,5.18E-02,2.80E-02,-5.62E-03,8.11E-02
200,4,1.83,1.66,55,40.0,2.70E+00,1.01E-02,2.44E-02,5.18E-02,2.74E-02,-8.00E-03,1.21E-01
200,5,2.28,2.08,85,40.0,1.28E+00,7.08E-03,2.97E-02,5.42E-02,2.45E-02,-1.10E-03,3.54E-02
200,5,2.28,2.08,75,40.0,1.26E+00,7.08E-03,2.99E-02,5.42E-02,2.43E-02,-3.29E-03,7.06E-02
200,5,2.28,2.08,65,40.0,1.23E+00,7.08E-03,3.03E-02,5.42E-02,2.40E-02,-5.45E-03,8.47E-02
200,5,2.28,2.08,55,40.0,1.18E+00,7.08E-03,3.09E-02,5.42E-02,2.34E-02,-7.56E-03,1.36E-01
200,7,3.20,2.91,85,30.0,4.77E-01,5.06E-03,4.11E-02,6.41E-02,2.31E-02,-9.71E-04,3.48E-02
200,7,3.20,2.91,75,30.0,4.73E-01,5.06E-03,4.13E-02,6.41E-02,2.29E-02,-2.88E-03,8.64E-02
200,7,3.20,2.91,65,30.0,4.64E-01,5.06E-03,4.16E-02,6.41E-02,2.25E-02,-4.67E-03,1.12E-01
200,7,3.20,2.91,55,30.0,4.52E-01,5.06E-03,4.22E-02,6.41E-02,2.20E-02,-6.25E-03,1.67E-01
200,10,4.56,4.15,85,20.2,1.99E-01,3.04E-03,4.93E-02,7.09E-02,2.18E-02,-6.69E-04,3.24E-02
200,10,4.56,4.15,75,20.2,1.98E-01,3.04E-03,4.94E-02,7.09E-02,2.16E-02,-1.96E-03,9.24E-02
200,10,4.56,4.15,65,20.2,1.96E-01,3.04E-03,4.97E-02,7.10E-02,2.13E-02,-3.12E-03,1.53E-01
200,10,4.56,4.15,55,20.2,1.92E-01,3.04E-03,5.01E-02,7.09E-02,2.09E-02,-4.04E-03,1.84E-01
200,4,1.83,1.66,65,40.0,2.83E+00,2.02E-02,3.38E-02,7.33E-02,3.96E-02,-7.95E-03,1.13E-01
200,4,1.83,1.66,65,40.0,2.84E+00,5.06E-03,1.68E-02,3.66E-02,1.98E-02,-3.97E-03,5.79E-02
200,4,1.83,1.66,65,40.0,2.84E+00,2.53E-03,1.19E-02,2.59E-02,1.40E-02,-2.81E-03,4.11E-02
200,4,1.83,1.66,65,40.0,2.84E+00,1.26E-03,8.41E-03,1.83E-02,9.90E-03,-1.98E-03,2.91E-02
400,4,1.83,1.66,65,40.1,2.84E+00,1.01E-02,1.69E-02,3.67E-02,1.98E-02,-3.98E-03,8.11E-02
800,4,1.83,1.66,65,40.1,2.84E+00,1.01E-02,1.19E-02,2.60E-02,1.40E-02,-2.81E-03,8.11E-02
1836,4,1.83,1.66,65,40.1,2.84E+00,1.01E-02,7.87E-03,1.71E-02,9.27E-03,-1.86E-03,8.11E-02

